Exact domain truncation for the Morse-Ingard equations

Morse and Ingard give a coupled system of time-harmonic equations for the temperature and pressure of an excited gas. These equations form a critical aspect of modeling trace gas sensors. Like other wave propagation problems, the computational problem must be closed with suitable far-field boundary conditions. Working in a scattered-field formulation, we adapt a nonlocal boundary condition proposed earlier for the Helmholtz equation to this coupled system. This boundary condition uses a Green's formula for the true solution on the boundary, giving rise to a nonlocal perturbation of standard transmission boundary conditions. However, the boundary condition is exact and so Galerkin discretization of the resulting problem converges to the restriction of the exact solution to the computational domain. Numerical results demonstrate that accuracy can be obtained on relatively coarse meshes on small computational domains, and the resulting algebraic systems may be solved by GMRES using the local part of the operator as an effective preconditioner.

==> coupled.dat <==
# Annulus minus circle, coupled form
NE,NV,E
331,196,0.0005462955545226895
1324,723,3.8038135493505823e-05
5296,2770,2.6724360020144313e-06
21184,10836,1.925326905416598e-07


==> coupled_nlbc2.dat <==
NE, NV, E, its
61, 61, 0.0067216656653155534, 15
244, 183, 0.0004689146071402813, 15
976, 610, 1.9550493867240256e-05, 15
3904, 2196,1.5962505994975488e-06, 15


==> coupled_nlbc3.dat <==
NE, NV, E, its
61, 61, 0.0029229598426888676, 15
244, 183, 0.00014335199303727944, 15
976, 610, 1.604326218980766e-06, 15
3904, 2196, 6.469218946992935e-07, 15


==> decoupled.dat <==
# Annulus minus circle, decoupled, form
NE,NV,E
331,196,0.0005462568121099437
1324,723,3.915355000740071e-05
5296,2770,1.0363481017227096e-05
21184,10836,1.0065248745491159e-05


==> qtf.dat <==
# QTF, coupled form, nonlocal BC
# deg 1 (linear geometry)
NE, NV, E, its
61,61,0.03772222026114711, 13
244,183,0.006610357705974101, 14
976,610,0.0016476338737323882, 14
3904,2196,0.00042290250997949473, 15

# deg 2 (quadratic geometry)
NE, NV, E, its
61, 61, 0.0067216656653155534, 15
244, 183, 0.0004689146071402813, 15
976, 610, 1.9550493867240256e-05, 15
3904, 2196,1.5962505994975488e-06, 15

# deg 3 (quadratic geometry)
NE, NV, E, its
61, 61, 0.0029229598426888676, 15
244, 183, 0.00014335199303727944, 15
976, 610, 1.604326218980766e-06, 15
3904, 2196, 6.469218946992935e-07, 15

# QTF, proper transmission BC
# deg 1
NE, NV, E, its
61 61 0.4402248971154434
244 183 0.4510820564718302
976 610 0.45391489732982465
3904 2196 0.4545537611606279
# deg 2
NE, NV, E, its
61 61 0.45577076143762457
244 183 0.4548736329815974
976 610 0.4547592544350964
3904 2196 0.4547223275154629
# deg 3
NE, NV, E, its
61 61 0.45502291888378515
244 183 0.45476985580474877
976 610 0.45472227454226866
3904 2196 0.45470729636238943

# QTF, wrong transmission BC
# deg 1
NE, NV, E, its
61 61 0.5085198774270914
244 183 0.5084306172641826
976 610 0.5089589506129908
3904 2196 0.5090067482263041

# deg 2
NE, NV, E, its
61 61 0.5089818671931886
244 183 0.5091211958940212
976 610 0.5090084983576653
3904 2196 0.5089441667734217

# deg 3
NE, NV, E, its
61 61 0.5088211134989314
244 183 0.5089916438983492
976 610 0.5089440386682862
3904 2196 0.5089183288868817

# QTF, single eq, nonlocal BBC
# deg 1
NE, NV, E, its
61,61,0.03772218496312829,12
244,183,0.006610672237147359,13
976,610,0.0016478459311864303,13
3904,2196,0.0004232041710338957,13

# deg 2
NE, NV, E, its
61,61,0.006721748867729451,13
244,183,0.00046874725736092564,13
976,610,2.198340898851407e-05,13
3904,2196,1.0169847253593047e-05,13

# deg 3
NE, NV, E, its
61,61,0.0029228489441104244,13
244,183,0.00014342091889872952,13
976,610,1.0163929831287025e-05,13
3904,2196,1.0066264838434111e-05,13

3D results

==> single_eq.dat <==
# Annulus minus circle, coupled form
NE,NV,E
331,196,0.0007133009128929774
1324,723,4.95850925552852e-05
5296,2770,1.0278017252718528e-05
21184,10836,1.0046290458644128e-05


==> single_eq_3d2.dat <==
NE, NV, E, its
850,273,0.4061078713142407,16
6800,1663,0.1589390695133844,11
54400,11200,0.007932684737042775,10
435200,81102,0.00585729517038633,10


==> single_eq_3d3.dat <==
NE, NV, E, its
850,273,0.39087025799620995,23
6800,1663,0.02660806083660364,35
54400,11200,0.0059952265556800655,99
435200,81102,0.005942209494458579,317

==> single_eq_nlbc2.dat <==
NE, NV, E, its
61,61,0.006721748867729451,13
244,183,0.00046874725736092564,13
976,610,2.198340898851407e-05,13
3904,2196,1.0169847253593047e-05,13


==> single_eq_nlbc3.dat <==
NE, NV, E, its
61,61,0.0029228489441104244,13
244,183,0.00014342091889872952,13
976,610,1.0163929831287025e-05,13
3904,2196,1.0066264838434111e-05,13

